GRID: Scene-Graph-based Instruction-driven Robotic Task Planning

Recent works have shown that Large Language Models (LLMs) can facilitate the grounding of instructions for robotic task planning. Despite this progress, most existing works have primarily focused on utilizing raw images to aid LLMs in understanding environmental information. However, this approach not only limits the scope of observation but also typically necessitates extensive multimodal data collection and large-scale models. In this paper, we propose a novel approach called Graph-based Robotic Instruction Decomposer (GRID), which leverages scene graphs instead of images to perceive global scene information and iteratively plan subtasks for a given instruction. Our method encodes object attributes and relationships in graphs through an LLM and Graph Attention Networks, integrating instruction features to predict subtasks consisting of pre-defined robot actions and target objects in the scene graph. This strategy enables robots to acquire semantic knowledge widely observed in the environment from the scene graph. To train and evaluate GRID, we establish a dataset construction pipeline to generate synthetic datasets for graph-based robotic task planning. Experiments have shown that our method outperforms GPT-4 by over 25.4% in subtask accuracy and 43.6% in task accuracy. Moreover, our method achieves a real-time speed of 0.11s per inference. Experiments conducted on datasets of unseen scenes and scenes with varying numbers of objects demonstrate that the task accuracy of GRID declined by at most 3.8%, showcasing its robust cross-scene generalization ability. We validate our method in both physical simulation and the real world. More details can be found on the project page https://jackyzengl.github.io/GRID.github.io/.

==> TODO.txt <==
TODO

最终如果正文文字增加得较多，则不要附录，7页正文1页参考文献

Abstract
    * 明确提及github，提及更多信息见主页
    

Intro 
    * 提及我们的对比优势：离线、实时、小体量、可扩展!!!!!

    * 描述如何重新规划的：如果有人干扰了行动，会根据实时构建的sg重新规划任务。
    
    * @Bing   讨论SG作为输入给我们带来的限制 or 提及我们所使用的SG方法（找一个现有的开源的比较好的方法）及其好处（后者可以搬运到Exp章节）
    讨论我们使用SG的特色：与RT-2不同的技术路线，不需要依赖大量样本数据大模型即可做到扩展性，更适合部署于边缘设备机器人
    相比于直接往LLM输入场景描述的优势（文字无法表示准确的关系信息、几何信息，不会产生LLM长文本的灾难性遗忘）
        % Language-conditioned Learning for Robotic Manipulation: A Survey:• 语言的模糊性：人类语言的内在模糊性是主要的安全问题之一。自然语言指令通常留有解释的空间。例如，面对“从桌子上移走化学品”的指令，用户可能希望机器人将化学品容器小心地从桌子搬到指定的储存区域，以避免溢出或意外保证安全。然而，这个指令可能被解释为通过倾倒或不当处理容器来物理移除化学品，这可能导致化学品泄露和潜在的危害。
        % 法学硕士很容易自信地做出幻觉预测[86]，并生成看似合理但不可行的计划[85]、[88]。例如，法学硕士将计划一项涉及真实环境中不可用的对象的行动。法学硕士倾向于生成看似合理但不可行的计划，例如涉及环境中不可用对象的行动[85]，[88]。
        % • 自然语言是高度模糊的，特别是在表达空间和几何关系时，例如“移动得更快”或“将物体稍微向左放置”[89]。
        % • 法学硕士缺乏现实世界的环境经验，无法收到实时反馈，这可能会导致不可行甚至不安全的行动。例如，机器人在执行加热食物的多步骤计划时会将金属碗放入微波炉中[90]。


Related Work
    @WeiHang    说SayPlan是与我们最相近的，但是他们的途径存在。。。不足，而我们。。。在relatedwork章节正文附近nz有写一点注释，比如可以提一下他们所预测的指令并不是100%Executability，而我们是的
    需要压缩篇幅
    
    
Method


Dataset
    * 提一下由于现有数据集不含有SG conditioned task planning，我们现在只提了ALFRED，可以再加几个，说他们没有sg，rg，或没有提供连续的多个子任务都完成的成功率评价指标
    
    * 提一下我们这个数据集的意义：我们提出了一个新的数据集用于我们所说的新任务并给出了benchmark。

Exp
    @Xiaoxin    对比实验增加运行时间，数据填入表格，增加LLaMa. 搜索正文中的"TODO??"即可找到要填写的位置

    @Xiaoxin    构建更大物体数量的数据集，比如100数据集？@邓晓心，时间够吗？ 需要评估，不用特别大，能用来评估性能即可

    * 修改对比实验的图为表（如果需要增加LLaMa、运行时间，画好图表，等待填入数据）
    
    X 详细描述我们所使用的SG的方法（最好是实时、高准确率、Open-Vocabulary的方法）

    * 详细描述GPT-4的实验设置，贴上精简过的prompt（完成prompt见主页）。明确说明我们相对于GPT-4和其他LLM的优势：体积小、本地实时，虽然我们是经过训练的，但是LLM经过微调也难以达到体积小、实时的同样效果
    
    
    * @Tai cong   增加仿真、真机实验多种情况与图（网站放视频）
    
    * 仿真、 真机实验文字描述修改，说我们在多个场景、部署于不同机器人进行测试


也许可以添加一个 FUTURE DIRECTIONS章节？或是把结论改成DISCUSSION AND CONCLUSION
    SG、Action的Open-Voc，提高 generalization ability
    % RobotVQA: 但在今后的工作中，仍有需要改进的地方。首先，在非常非结构化、嘈杂和动态的感知数据中符号的深入基础仍然需要完全自主地获取训练数据（例如虚拟化自动化）以及显着更快地适应新领域（例如分层学习）。此外，应该扩展场景图的概念，例如本文中提出的（例如，不仅是空间关系，而且是深度聚合）。

Refer
    * 删减参考文献作者长度，缩减篇幅至1页内。当前参考文献放在merged_nz_xxd_references_out.bib内，多余3个作者的都替换为了and other，已经节省篇幅了
    
    替换已发表的参考文献源，不要再是arixiv，而是已经发表的会议或者期刊源


视频、网站、github
    剪辑1分钟版本
    后续github要上传ckpt和predict等代码


现在论文提交前还剩5件事：
    LLaMA测试数据，LLaMA、GPT-4计时数据

视频提交前还剩：剪辑1分钟版本视频（添加作者），

后续还剩：录制更多新视频并上传网站；更新网站上的GPT-4prompt（加入gpt-4的输出），更新网站上的视频（添加作者）；github上传ckpt、predict代码

